Rotation Curve of the Milky Way out to $\sim$ 200 kpc

The rotation curve (RC) of our Galaxy, the Milky Way, is constructed starting from its very inner regions (few hundred pc) out to a large Galactocentric distance of $\sim 200$ kpc using kinematical data on a variety of tracer objects moving in the gravitational potential of the Galaxy, without assuming any theoretical models of the visible and dark matter components of the Galaxy. We study the effect on the RC due to the uncertainties in the values of the Galactic Constants (GCs) $R_\odot$ and $V_\odot$ (these being the sun's distance from and circular rotation speed around the Galactic center, respectively) and the velocity anisotropy parameter $\beta$ of the halo tracer objects used for deriving the RC at large Galactocentric distances. The resulting RC in the disk region is found to depend significantly on the choice of the GCs, while the dominant uncertainty in the RC at large distances beyond the stellar disk comes from the uncertainty in the value of $\beta$. In general we find that the mean RC steadily declines at distances beyond $\sim 60$ kpc, independently of the value of $\beta$. Also, at a given radius, the circular speed is lower for larger values of $\beta$ (i.e., for more radially biased velocity anisotropy). Considering that the largest possible value of $\beta$ is unity, which corresponds to stellar orbits being purely radial, our results for the case of $\beta=1$ give a lower limit to the total mass of the Galaxy within $\sim 200$ kpc, $M(200 {\rm kpc}) \gsim (6.8\pm4.1) \times 10^{11} M_\odot$, independently of any model of the dark matter halo of the Galaxy.

==> RC_data_8.0_200.dat <==
r (kpc)    V_c (km/sec)     Error in V_c (km/sec)
   
    0.19        231.95        13.13  
    0.36        266.93         4.51   
    0.65        246.89        10.6   
    1.62        205.73         5.8  
    2.61        199.91         1.6    
    3.55        209.45         2.54    
    4.52        226.19         2.2    
    5.54        223.45         1.82    
    6.47        233.59         2.55    
    7.55        222.95         1.62    
    8.43        206.35         7.1    
    9.47        181.13         9.4   
   10.52        200.09        13.5   
   11.39        201.15        17.18   
   12.4         219.82        18.06    
   13.46        175.32         2.7    
   14.52        157.22        18.21    
   15.81        244.37        24.5    
   19.78        206.54        99.13    
   26.27        195.19         7.03   
   28.27        227.82        11.13    
   29.48        209.34         9.95    
   31.55        179.72         7.83    
   33.75        174.88         7.88    
   36.5         176.68         6.38    
   38.4         185.9         11.69    
   40.42        194.47        14.33    
   42.42        191.16         3.68    
   44.48        204.39        17.37    
   45.97        183.8         11.69   
   48.03        210.75        24.06    
   49.95        170.22        15.79    
   51.78        217.07        32.27   
   53.91        154.8         19.08    
   56.86        188.95        23.77    
   57.96        207.16        37.15
   60.89        181.95        28.51    
   64.73        202.08        34.79    
   69.4         203.78        40.98    
   72.99        199.21        44.47    
   77.09        227.19        71.13    
   81.7         156.32        51.09    
   85.21        108.31        36.93    
   88.94        176.8         48.97    
   89.5         106.56        39.89   
   92.27        161.64        70.66    
   97.15        192.29        76.46    
  100.48        103.47        38.93   
  106.55        162.19        63.93   
  119.93        131.33        24.43   
  189.45        130.9         42.17


==> RC_data_8.3_244.dat <==
r (kpc)    V_c (km/sec)     Error in V_c (km/sec)

  0.20         233.0          13.32       
  0.38         268.92          4.67       
  0.66         250.75         11.35       
  1.61         217.83          5.81       
  2.57         219.58          1.48       
  3.59         223.11          2.43       
  4.51         247.88          2.99       
  5.53         253.14          1.69       
  6.50         270.95          2.19       
  7.56         267.80          0.96       
  8.34         270.52          0.66       
  9.45         235.58          8.44       
 10.50         249.72         13.44       
 11.44         261.96         11.71       
 12.51         284.30         17.50       
 13.53         271.54         15.57       
 14.59         251.43         25.60       
 16.05         320.70         25.27       
 18.64         286.46        101.18       
 26.30         189.64          6.74       
 28.26         237.99         11.54       
 29.51         209.82          9.16       
 32.04         179.14          6.65       
 33.99         170.37          6.93       
 36.49         175.92          6.62       
 38.41         191.57         11.73   
 40.42         197.59         14.12   
 42.40         192.79          5.92   
 44.49         213.22         17.17   
 45.99         179.39         11.23   
 48.06         213.03         24.72   
 49.49         178.57         17.63   
 51.39         183.31         23.58   
 53.89         157.89         19.57   
 56.89         191.76         24.35   
 57.98         210.72         29.81   
 60.92         168.02         25.67   
 64.73         206.47         36.27   
 69.31         203.62         40.89   
 72.96         190.53         40.98   
 76.95         222.72         74.37   
 81.13         186.29         66.53   
 84.90         122.25         36.46   
 89.35         143.95         29.49   
 92.44         154.66         67.23   
 97.41         184.0          72.86   
100.72         108.68         40.99   
106.77         137.15         53.17   
119.98         150.18         25.46   
189.49         125.01         37.32   


==> RC_data_8.5_220.dat <==
r (kpc)    V_c (km/sec)     Error in V_c (km/sec)

    0.19     227.21         9.95
    0.35     265.17         8.81
    0.63     252.45        13.31
    1.63     212.09         6.1
    2.56     211.79         1.52
    3.52     214.08         2.62
    4.52     233.16         3.43
    5.58     236.38         1.79
    6.55     250.82         2.23
    7.57     247.49         0.85
    8.42     247.03         0.62
    9.50     210.12         8.28
   10.46     209.79        12.54
   11.42     225.16        12.25
   12.51     245.87        21.24
   13.36     247.75        19.96
   14.44     216.31        14.91
   16.19     291.96        25.91
   19.14     183.02        54.32
   26.30     193.97         6.5
   28.27     232.77        11.34
   29.51     200.52         7.49
   32.02     168.78         4.34
   34.01     170.12         7.23
   35.99     199.64        13.59
   38.08     176.82         7.05
   40.45     199.10        14.07
   42.43     188.84         7.21
   44.49     212.10        17.78
   45.99     182.11        11.14
   48.05     206.71        23.12
   49.53     181.39        18.16
   51.93     175.63        19.33
   54.38     153.73        22.55
   56.94     191.44        24.88
   57.99     208.52        34.05
   60.93     169.75        25.57
   64.70     204.62        36.72
   69.27     204.21        39.94
   73.03     195.35        42.13
   77.01     232.18        77.77
   81.23     176.35        62.77
   85.04     124.68        37.32
   89.44     137.89        29.83
   92.56     158.21        68.98
   97.58     188.51        74.84
  100.87     105.18        39.57
  106.92     150.54        58.93
  120.01     139.31        24.50
  189.52     128.24        40.03

